Relaxed multibang regularization for the combinatorial integral approximation

Multibang regularization and combinatorial integral approximation decompositions are two actively researched techniques for integer optimal control. We consider a class of polyhedral functions that arise particularly as convex lower envelopes of multibang regularizers and show that they have beneficial properties with respect to regularization of relaxations of integer optimal control problems. We extend the algorithmic framework of the combinatorial integral approximation such that a subsequence of the computed discrete-valued controls converges to the infimum of the regularized integer control problem.

==> data/alg2_obj_data_2.50e-02.csv <==
2.000000000000000000e+00;3.969575129266167575e-03;6.328238215818073401e-03;6.959229928763686554e-03;1.025362964355753734e-02
3.000000000000000000e+00;4.869106620933821503e-03;6.163134544333312599e-03;7.200693817661605288e-03;8.199164987551020231e-03
4.000000000000000000e+00;5.358209471098876117e-03;6.041395312027955308e-03;6.416559291480987415e-03;6.138379749964564640e-03
5.000000000000000000e+00;5.614502690528285975e-03;5.967709776583148343e-03;6.088894778053501045e-03;6.291567546362107112e-03
6.000000000000000000e+00;5.746558846453021091e-03;5.926621527308629893e-03;5.960671105394871501e-03;6.014062105173860646e-03
7.000000000000000000e+00;5.813811731191864327e-03;5.904835559853089874e-03;5.898534214079419538e-03;5.885576979932792031e-03
8.000000000000000000e+00;5.847790245341604951e-03;5.893543735436157505e-03;5.892685126807099480e-03;5.885574813980213281e-03
9.000000000000000000e+00;5.864875745709634963e-03;5.887823360438452017e-03;5.887988039334398835e-03;5.883513842373726266e-03

